The Planetary Systems Imager: 2-5 Micron Channel

We summarize the red channel (2-5 micron) of the Planetary Systems Imager (PSI), a proposed second-generation instrument for the TMT. Cold exoplanets emit the majority of their light in the thermal infrared, which means these exoplanets can be detected at a more modest contrast than at other wavelengths. PSI-Red will be able to detect and characterize a wide variety of exoplanets, including radial-velocity planets on wide orbits, accreting protoplanets in nearby star-forming regions, and reflected-light planets around the nearest stars. PSI-Red will feature an imager, a low-resolution lenslet integral field spectrograph, a medium-resolution lenslet+slicer integral field spectrograph, and a fiber-fed high-resolution spectrograph.

==> placeins.sty.txt <==
%  P L A C E I N S . S T Y          ver 2.2  April 18, 2005
%  Donald Arseneau                  asnd@triumf.ca
%  Keep floats `in their place'; don't let them float into another section.
%  Instructions are below.
%
%  placeins.sty is freely released to the public domain.


\def\@fb@botlist{\@botlist}
\def\@fb@topbarrier{\suppressfloats[t]}

\catcode`\V=14 % `V' is a comment character unless [verbose]

\@ifundefined{DeclareOption}{}%
{\DeclareOption{below}{\def\@fb@botlist{}}
 \DeclareOption{above}{\def\@fb@topbarrier{}}
 \DeclareOption{section}{\AtBeginDocument{%
     \expandafter\renewcommand\expandafter\section\expandafter
       {\expandafter\@fb@secFB\section}%
     \newcommand\@fb@secFB{\FloatBarrier
     \gdef\@fb@afterHHook{\@fb@topbarrier \gdef\@fb@afterHHook{}}}
     \g@addto@macro\@afterheading{\@fb@afterHHook}
     \gdef\@fb@afterHHook{}
  }}
 \DeclareOption{verbose}{\catcode`\V=9 }% Activate things after `V'
 \ProvidesPackage{placeins}[2005/04/18 \space  v 2.2]
 \ProcessOptions 
} % end of \@ifundefined

\def\FloatBarrier{\par\begingroup \let\@elt\relax
V\edef\@tempa{\write\m@ne{Package placeins Info: Float barrier, from
V  input line \the\inputlineno, processed on page \thepage, lands on
V  page \noexpand\thepage. }}\@tempa
 \edef\@tempa{\@fb@botlist\@deferlist\@dbldeferlist}%
 \ifx\@tempa\@empty V\PackageInfo{placeins}{No floats held,}%
 \else
    \ifx\@fltovf\relax % my indicator of recursion
       \if@firstcolumn V\PackageWarning{placeins}{Some floats are stuck,}%
         \clearpage 
       \else V\PackageInfo{placeins}{Eject a column and check again:}%
         \null\newpage\FloatBarrier 
       \fi
    \else V\PackageInfo{placeins}{Must dump some floats}%
       \newpage \let\@fltovf\relax V\PackageInfo{placeins}{Check again:}%
       \FloatBarrier % recurse once only
 \fi\fi \endgroup
 \@fb@topbarrier }

\catcode`\V=11
\endinput

%====================== BEGIN INSTRUCTIONS ===========================

  p l a c e i n s . s t y          ver 2.2  April 18, 2005
  Donald Arseneau                  asnd@triumf.ca


Placeins.sty keeps floats `in their place', preventing them from floating
past a "\FloatBarrier" command into another section.  To use it, declare
"\usepackage{placeins}" and insert "\FloatBarrier" at places that floats 
should not move past, perhaps at every "\section".  

Option:  [section]

A more convenient way to stop floats at section boundaries is to change 
the definition of "\section" to include "\FloatBarrier", either at the
beginning, before "\@startsection", or in the `style' specification (see 
The LaTeX Companion, section 2.2.2; or 2.3 in the 1st ed).  If you specify 
"\usepackage[section]{placeins}", then the "\section" command will be 
redefined with "\FloatBarrier" inserted at the beginning.

Options:  [above]  [below]

Something you may not like is that, by default, "\FloatBarrier" is very 
strict, and will (try to) prevent a float from appearing above the start 
of the current section or below the start of the next section, even 
though the float is still on the same page as its intended section.  
Each restriction can be relaxed separately by using the "[above]" and 
"[below]" package options: "[above]" allows floats to appear above their 
section, if on the same page; "[below]" allows below.

NOTE!  The original version of placeins.sty acted like it was loaded
with the option "[above]" specified.

There is a problem with LaTeX's "\suppressfloats" being out of step with 
the page breaking (see usenet msg <yfi656pbsn0.fsf@triumf.ca> and thread)
which sometimes allows a float to go above a "\FloatBarrier" placed near
the top of a page. Maybe placeins will fix it sometime later.

Option: [verbose]

There is a package option "[verbose]" that causes many messages to be
written in the log file.  It might be used to answer the question:
`How did *that* get *there*?!?'

%====================== END INSTRUCTIONS ========================

Test file integrity:  ASCII 32-57, 58-126:  !"#$%&'()*+,-./0123456789
:;<=>?@ABCDEFGHIJKLMNOPQRSTUVWXYZ[\]^_`abcdefghijklmnopqrstuvwxyz{|}~

